Diffuse $\gamma$-ray emission from unresolved BL Lac objects

Blazars represent the most abundant class of high-energy extragalactic $\gamma$-ray sources. The subset of blazars known as BL Lac objects is on average closer to Earth and characterized by harder spectra at high energy than the whole sample. The fraction of BL Lacs that is too dim to be detected and resolved by current $\gamma$-ray telescopes is therefore expected to contribute to the high-energy isotropic diffuse $\gamma$-ray background (IGRB). The IGRB has been recently measured over a wide energy range by the Large Area Telescope (LAT) on board the Gamma-ray Space Telescope ({\it Fermi}). We present a new prediction of the diffuse $\gamma$-ray flux due to the unresolved BL Lac blazar population. The model is built upon the spectral energy distribution and the luminosity function derived from the fraction of BL Lacs detected (and spectrally characterized) in the $\gamma$-ray energy range. We focus our attention on the ${\cal O}(100)$ GeV energy range, predicting the emission up to the TeV scale and taking into account the absorption on the extragalactic background light. In order to better shape the BL Lac spectral energy distribution, we combine the {\it Fermi}-LAT data with Imaging Atmospheric Cerenkov Telescopes measurements of the most energetic sources. Our analysis is carried on separately for low- and intermediate-synchrotron-peaked BL Lacs on one hand, and high-synchrotron-peaked BL Lacs on the other one: we find in fact statistically different features for the two. The diffuse emission from the sum of both BL Lac classes increases from about 10$\%$ of the measured IGRB at 100 MeV to $\sim$100$\%$ of the data level at 100 GeV. At energies greater than 100 GeV, our predictions naturally explain the IGRB data, accommodating their softening with increasing energy. Uncertainties are estimated to be within of a factor of two of the best-fit flux up to 500 GeV.

==> referee_answer.dat <==
March 10, 2014   

Lee Armus
ApJ Scientific Editor
California Institute of Technology
apjla@ipac.caltech.edu

Dear Lee Armus,

I have received the referee's report on our submission to The Astrophysical Journal.
We have accepted and implemented all the minor comments presented by the referee.
Below I have written a detailed cover letter containing the listing of the changes 
I've made to the text and your responses to the report.


----------------------------------------------------------------------       
Referee Report
Reviewer's Comments:
The authors of the paper "Diffuse gamma-ray emission from unresolved BL Lac objects"
have presented a new, updated version of the draft. I appreciate that all the
comments and suggestions I made in the first referee report have been taken into
account.
The paper can thus be accepted for publication on ApJ, after inclusion of the
remaining minor comments:

- Equations 4,5,6.
Even though the authors modified the equations as suggested, there is still
something which is not very clear in the way they are presented. First, you now
included in equation 4, and 5, as well, a summation over i, but there is no "i"
symbol in the right side of the equation. 
Then, in Equation 6, you define N(>F_\gamma)  as a function of itself, which is not
clear neither.  
(suggestion: it will be maybe easier to define dN/dF_\gamma as differential, and
then specify that you use N(>F\gamma) as its integral version ?)

ANSWER
We have modified Eq. 4 and 5 removing the sum and writing N_z and N_Lgamma, which are the number of sources in that bin of redshift and 
luminosity, at numerator. We have also modified Eq. 6 changing the upper bound of the sum on i into N_{F_{\gamma}}. 
Indeed N_{F_{\gamma}} is the number of sources with a flux higher than F_gamma while N(>F_gamma) is the source count distribution in F_gamma.
We have also modified the sign of the inequality at line 157.


- Figure 4
In the caption, the units of the normalization are wrong (and 10^12 &#x2192; 10^-12)

ANSWER
We have added the missing minus.


- In Table 4
The redshift value for 0447 is not updated, as specified instead in the answer to
the referee. 
Also, I did expect that varying the redshift in the range 0.15-0.35 would affect the
estimation of E_cut. Is it really unchanged?

ANSWER
The referee is right we have not changed the value of the redshift according to the previous answer.
We have so added the new redshift value 0.25\pm0.10 and the updated energy cut-off together with its relevant uncertainty.

